Thermonuclear Type-I X-ray Bursts and Burst Oscillations from the Eclipsing AMXP Swift J1749.4-2807

Swift J1749.4-2807 is the only known eclipsing accreting millisecond X-ray pulsar. In this paper, we report on 7 thermonuclear (Type-I) X-ray bursts observed by NICER during its 2021 outburst. The first 6 bursts show slow rises and long decays, indicative of mixed H/He fuel, whereas the last burst shows fast rise and decay, suggesting He-rich fuel. Time-resolved spectroscopy of the bursts revealed typical phenomenology (i.e., an increase in black body temperature during the burst rise, and steady decrease in the decay), however they required a variable $N_\mathrm{H}$. We found that the values of $N_\mathrm{H}$ during the bursts were roughly double those found in the fits of the persistent emission prior to each burst. We interpret this change in absorption as evidence of burst-disc interaction, which we observe due to the high inclination of the system. We searched for burst oscillations during each burst and detected a signal in the first burst at the known spin frequency of the neutron star (517.92 Hz). This is the first time burst oscillations have been detected from Swift J1749.4-2807. We further find that each X-ray burst occurs on top of an elevated persistent count rate. We performed time-resolved spectroscopy on the combined data of the bursts with sufficient statistics (i.e., the clearest examples of this phenomenon) and found that the black body parameters evolve to hotter temperatures closer to the onset of the bursts. We interpret this as a consequence of an unusual marginally stable burning process similar to that seen through mHz QPOs.

==> maxibib.txt <==


@ARTICLE{kaw16,
       author = {{Kawamuro}, Taiki and {Ueda}, Yoshihiro and {Shidatsu}, Megumi and
         {Hori}, Takafumi and {Kawai}, Nobuyuki and {Negoro}, Hitoshi and
         {Mihara}, Tatehiro},
        title = "{Hard X-ray luminosity function of tidal disruption events: First results from the MAXI extragalactic survey}",
      journal = {\pasj},
     keywords = {galaxies: individual (Swift J1112.2-8238, Swift J164449.3+573451, Swift J2058.4+0516, NGC 4845), X-rays: galaxies, Astrophysics - High Energy Astrophysical Phenomena},
         year = "2016",
        month = "Aug",
       volume = {68},
       number = {4},
          eid = {58},
        pages = {58},
          doi = {10.1093/pasj/psw056},
archivePrefix = {arXiv},
       eprint = {1605.01724},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2016PASJ...68...58K},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{2017ATel10208,
       author = {{Negoro}, H. and {Kawamuro}, T. and {Ueda}, Y. and {Nakahira}, S. and
         {Ueno}, S. and {Tomida}, H. and {Ishikawa}, M. and {Sugawara}, Y. and
         {Mihara}, T. and {Sugizaki}, M. and {Serino}, M. and {Iwakiri}, W. and
         {Shidatsu}, M. and {Sugimoto}, J. and {Takagi}, T. and {Matsuoka}, M. and
         {Kawai}, N. and {Isobe}, N. and {Sugita}, S. and {Yoshii}, T. and
         {Tachibana}, Y. and {Ono}, Y. and {Fujiwara}, T. and {Harita}, S. and
         {Muraki}, Y. and {Yoshida}, A. and {Sakamoto}, T. and {Kawakubo}, Y. and
         {Kitaoka}, Y. and {Tsunemi}, H. and {Shomura}, R. and {Yoneyama}, T. and
         {Nakajima}, M. and {Tanaka}, K. and {Masumitsu}, T. and {Kawase}, T. and
         {Sakamaki}, A. and {Hori}, T. and {Tanimoto}, A. and {Oda}, S. and
         {Tsuboi}, Y. and {Nakamura}, Y. and {Sasaki}, R. and {Yamauchi}, M. and
         {Furuya}, K. and {Nakagawa}, Y.~E. and {Yamaoka}, K.},
        title = "{MAXI/GSC detection of a long-term soft X-ray flaring event MAXI J1807+132}",
      journal = {The Astronomer's Telegram},
     keywords = {Transient},
         year = "2017",
        month = "Mar",
       volume = {10208},
        pages = {},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2017ATel10208....1N},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{shi17,
       author = {{Shidatsu}, Megumi and {Tachibana}, Yutaro and {Yoshii}, Taketoshi and
         {Negoro}, Hitoshi and {Kawamuro}, Taiki and {Iwakiri}, Wataru and
         {Nakahira}, Satoshi and {Makishima}, Kazuo and {Ueda}, Yoshihiro and
         {Kawai}, Nobuyuki and {Serino}, Motoko and {Kennea}, Jamie},
        title = "{Discovery of the New X-Ray Transient MAXI J1807+132: A Candidate of a Neutron Star Low-mass X-Ray Binary}",
      journal = {\apj},
     keywords = {X-rays: binaries, X-rays: individual: MAXI J1807+132, Astrophysics - High Energy Astrophysical Phenomena},
         year = "2017",
        month = "Dec",
       volume = {850},
       number = {2},
          eid = {155},
        pages = {155},
          doi = {10.3847/1538-4357/aa93f0},
archivePrefix = {arXiv},
       eprint = {1710.03371},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2017ApJ...850..155S},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{jim19,
       author = {{Jim{\'e}nez-Ibarra}, F. and {Mu{\~n}oz-Darias}, T. and
         {Armas Padilla}, M. and {Russell}, D.~M. and {Casares}, J. and
         {Torres}, M.~A.~P. and {Mata S{\'a}nchez}, D. and {Jonker}, P.~G. and
         {Lewis}, F.},
        title = "{The complex evolution of the X-ray binary transient MAXI J1807+132 along the decay of its discovery outburst}",
      journal = {\mnras},
     keywords = {accretion, accretion discs, black hole physics, stars: neutron, X-rays: binaries, Astrophysics - High Energy Astrophysical Phenomena},
         year = "2019",
        month = "Apr",
       volume = {484},
       number = {2},
        pages = {2078-2088},
          doi = {10.1093/mnras/sty3457},
archivePrefix = {arXiv},
       eprint = {1812.04638},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2019MNRAS.484.2078J},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{2019ATel13097,
       author = {{Shidatsu}, M. and {Negoro}, H. and {Nakajima}, M. and {Maruyama}, W. and
         {Aoki}, M. and {Kobayashi}, K. and {Mihara}, T. and {Tamagawa}, T. and
         {Matsuoka}, M. and {Sakamoto}, T. and {Serino}, M. and {Sugita}, S. and
         {Nishida}, H. and {Yoshida}, A. and {Tsuboi}, Y. and {Iwakiri}, W. and
         {Sasaki}, R. and {Kawai}, H. and {Sato}, T. and {Kawai}, N. and
         {Sugizaki}, M. and {Oeda}, M. and {Shiraishi}, K. and {Nakahira}, S. and
         {Sugawara}, Y. and {Ueno}, S. and {Tomida}, H. and {Ishikawa}, M. and
         {Isobe}, N. and {Shimomukai}, R. and {Tominaga}, M. and {Ueda}, Y. and
         {Tanimoto}, A. and {Yamada}, S. and {Ogawa}, S. and {Setoguchi}, K. and
         {Yoshitake}, T. and {Tsunemi}, H. and {Yoneyama}, T. and {Asakura}, K. and
         {Ide}, S. and {Yamauchi}, M. and {Iwahori}, S. and {Kurihara}, Y. and
         {Kurogi}, K. and {Miike}, K. and {Kawamuro}, T. and {Yamaoka}, K. and
         {Kawakubo}, Y.},
        title = "{MAXI/GSC detects a new outburst of MAXI J1807+132}",
      journal = {The Astronomer's Telegram},
     keywords = {Binary, Transient, Variables},
         year = "2019",
        month = "Sep",
       volume = {13097},
       pages = {},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2019ATel13097....1S},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2019ATel13173,
       author = {{Rapisarda}, Stefano and others},
        title = "{NICER observations of the X-ray transient MAXI J1807+132: flaring activity}",
      journal = {The Astronomer's Telegram},
     keywords = {Transient},
         year = "2019",
        month = "Oct",
       volume = {13173},
        pages = {},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2019ATel13173....1R},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}%{Bult}, Peter and {Ludlam}, Renee and {Zhang}, Wenda and {Yu}, Wenfei},

@ARTICLE{2019ATel13239,
       author = {{Arzoumanian}, Zaven and {Gendreau}, Keith and {Strohmayer}, Tod and
         {Bult}, Peter and {Guver}, Tolga and {Chenevez}, Jerome and
         {Jaisawal}, Gaurava K. and {Altamirano}, Diego and {Wolff}, Michael and
         {Ray}, Paul S. and {Chakrabarty}, Deepto},
        title = "{NICER detection of two thermonuclear (Type I) X-ray bursts establishes that MAXI J1807+132 hosts a neutron star.}",
      journal = {The Astronomer's Telegram},
     keywords = {Neutron Star, Transient},
         year = "2019",
        month = "Oct",
       volume = {13239},
       pages = {},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2019ATel13239....1A},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{nicer,
       author = {{Gendreau}, Keith and {Arzoumanian}, Zaven},
        title = "{Searching for a pulse}",
      journal = {Nature Astronomy},
         year = "2017",
        month = "Dec",
       volume = {1},
        pages = {895-895},
          doi = {10.1038/s41550-017-0301-3},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2017NatAs...1..895G},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{bul19,
       author = {{Bult}, Peter and {Jaisawal}, Gaurava K. and {G{\"u}ver}, Tolga and
         {Strohmayer}, Tod E. and {Altamirano}, Diego and {Arzoumanian}, Zaven and
         {Ballantyne}, David R. and {Chakrabarty}, Deepto and
         {Chenevez}, J{\'e}r{\^o}me and {Gendreau}, Keith C. and
         {Guillot}, Sebastien and {Ludlam}, Renee M.},
        title = "{A NICER Thermonuclear Burst from the Millisecond X-Ray Pulsar SAX J1808.4-3658}",
      journal = {\apjl},
     keywords = {X-ray bursts, Millisecond pulsars, Astrophysics - High Energy Astrophysical Phenomena},
         year = "2019",
        month = "Nov",
       volume = {885},
       number = {1},
          eid = {L1},
        pages = {L1},
          doi = {10.3847/2041-8213/ab4ae1},
archivePrefix = {arXiv},
       eprint = {1909.03595},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2019ApJ...885L...1B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{mau08,
       author = {{Maurer}, Immanuel and {Watts}, Anna L.},
        title = "{Ignition latitude and the shape of Type I X-ray bursts}",
      journal = {\mnras},
     keywords = {binaries: general, stars: individual: 4U 1636-536, stars: neutron, stars: rotation, X-rays: bursts, X-rays: stars, Astrophysics},
         year = "2008",
        month = "Jan",
       volume = {383},
       number = {1},
        pages = {387-398},
          doi = {10.1111/j.1365-2966.2007.12558.x},
archivePrefix = {arXiv},
       eprint = {0708.3195},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2008MNRAS.383..387M},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{lew93,
       author = {{Lewin}, Walter H.~G. and {van Paradijs}, Jan and {Taam}, Ronald E.},
        title = "{X-Ray Bursts}",
      journal = {\ssr},
         year = "1993",
        month = "Sep",
       volume = {62},
       number = {3-4},
        pages = {223-389},
          doi = {10.1007/BF00196124},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1993SSRv...62..223L},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{gal17,
       author = {{Galloway}, Duncan K. and {Keek}, Laurens},
        title = "{Thermonuclear X-ray bursts}",
      journal = {arXiv e-prints},
     keywords = {Astrophysics - High Energy Astrophysical Phenomena},
         year = "2017",
        month = "Dec",
          eid = {arXiv:1712.06227},
        pages = {arXiv:1712.06227},
archivePrefix = {arXiv},
       eprint = {1712.06227},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2017arXiv171206227G},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{gal08,
       author = {{Galloway}, Duncan K. and others},
        title = "{Thermonuclear (Type I) X-Ray Bursts Observed by the Rossi X-Ray Timing Explorer}",
      journal = {\apjs},
     keywords = {nuclear reactions, nucleosynthesis, abundances, stars: distances, stars: neutron, X-rays: bursts, Astrophysics},
         year = "2008",
        month = "Dec",
       volume = {179},
       number = {2},
        pages = {360-422},
          doi = {10.1086/592044},
archivePrefix = {arXiv},
       eprint = {astro-ph/0608259},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2008ApJS..179..360G},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}%{Muno}, Michael P. and {Hartman}, Jacob M. and Psaltis, Dimitrios and Chakrabarty, Deepto},



@ARTICLE{taw84,
       author = {{Tawara}, Y. and {Kii}, T. and {Hayakawa}, S. and {Kunieda}, H. and
         {Masai}, K. and {Nagase}, F. and {Inoue}, H. and {Koyama}, K. and
         {Makino}, F. and {Makishima}, K. and {Matsuoka}, M. and {Murakami}, T. and
         {Oda}, M. and {Ogawara}, Y. and {Ohashi}, T. and {Shibazaki}, N. and
         {Tanaka}, Y. and {Miyamoto}, S. and {Tsunemi}, H. and {Yamashita}, K. and
         {Kondo}, I.},
        title = "{A very long X-ray burst with a precursor from XB 1715-321.}",
      journal = {\apjl},
     keywords = {Black Body Radiation, Bolometers, Bursts, X Ray Sources, Radiant Flux Density, Astrophysics},
         year = "1984",
        month = "Jan",
       volume = {276},
        pages = {L41-L44},
          doi = {10.1086/184184},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1984ApJ...276L..41T},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{lew84,
       author = {{Lewin}, W.~H.~G. and {Vacca}, W.~D. and {Basinska}, E.~M.},
        title = "{Precursors to X-ray bursts : the result of expansion and subsequent contraction of the neutron star's photosphere.}",
      journal = {\apjl},
     keywords = {Neutron Stars, Photosphere, Stellar Activity, Stellar Radiation, X Ray Sources, Red Shift, Stellar Temperature, Astrophysics},
         year = "1984",
        month = "Feb",
       volume = {277},
        pages = {L57-L60},
          doi = {10.1086/184202},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1984ApJ...277L..57L},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{van94,
       author = {{van Paradijs}, J. and {McClintock}, J.~E.},
        title = "{Absolute visual magnitudes of low-mass X-ray binaries.}",
      journal = {\aap},
     keywords = {STARS: BINARIES: CLOSE, NEUTRON, DISTANCES, X-RAYS: STARS},
         year = "1994",
        month = "Oct",
       volume = {290},
        pages = {133-136},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1994A&A...290..133V},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

 %doi="10.2277/0521826594",

@ARTICLE{wat05,
       author = {{Watts}, Anna L. and {Strohmayer}, Tod E. and {Markwardt}, Craig B.},
        title = "{Analysis of Variability in the Burst Oscillations of the Accreting Millisecond Pulsar XTE J1814-338}",
      journal = {\apj},
     keywords = {Stars: Binaries: General, Stars: Individual: Alphanumeric: XTE J1814-338, Stars: Neutron, Stars: Rotation, X-Rays: Binaries, X-Rays: Bursts, X-Rays: Stars, Astrophysics},
         year = "2005",
        month = "Nov",
       volume = {634},
       number = {1},
        pages = {547-564},
          doi = {10.1086/496953},
archivePrefix = {arXiv},
       eprint = {astro-ph/0508148},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2005ApJ...634..547W},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{kuu03,
       author = {{Kuulkers}, E. and others},
        title = "{Photospheric radius expansion X-ray bursts as standard candles}",
      journal = {\aap},
     keywords = {binaries: close, stars: neutron, globular clusters: general, X-rays: binaries, X-rays: bursts, Astrophysics},
         year = "2003",
        month = "Feb",
       volume = {399},
        pages = {663-680},
          doi = {10.1051/0004-6361:20021781},
archivePrefix = {arXiv},
       eprint = {astro-ph/0212028},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2003A&A...399..663K},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}%{den Hartog}, P.~R. and {in't Zand}, J.~J.~M. and {Verbunt}, F.~W.~M. and {Harris}, W.~E. and {Cocchi}, M.},

@ARTICLE{ver84,
       author = {{Verbunt}, F. and {van Paradijs}, J. and {Elson}, R.},
        title = "{X-ray sources in globular clusters.}",
      journal = {\mnras},
     keywords = {Binary Stars, Globular Clusters, Milky Way Galaxy, Stellar Luminosity, X Ray Sources, Cataclysmic Variables, Mass Transfer, Metallicity, Spectral Energy Distribution, Stellar Mass Accretion, Stellar Mass Ejection, Stellar Spectrophotometry, X Ray Binaries, Astrophysics},
         year = "1984",
        month = "Oct",
       volume = {210},
        pages = {899-914},
          doi = {10.1093/mnras/210.4.899},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1984MNRAS.210..899V},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{kle08,
       author = {{Klein-Wolt}, M. and {van der Klis}, M.},
        title = "{Identification of Black Hole Power Spectral Components across All Canonical States}",
      journal = {\apj},
     keywords = {accretion, accretion disks, black hole physics, methods: data analysis, methods: observational, X-rays: binaries, Astrophysics},
         year = "2008",
        month = "Mar",
       volume = {675},
       number = {2},
        pages = {1407-1423},
          doi = {10.1086/525843},
archivePrefix = {arXiv},
       eprint = {0711.1274},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2008ApJ...675.1407K},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{wor13,
       author = {{Worpel}, Hauke and {Galloway}, Duncan K. and {Price}, Daniel J.},
        title = "{Evidence for Accretion Rate Change during Type I X-Ray Bursts}",
      journal = {\apj},
     keywords = {accretion, accretion disks, stars: neutron, X-rays: bursts, Astrophysics - High Energy Astrophysical Phenomena},
         year = "2013",
        month = "Aug",
       volume = {772},
       number = {2},
          eid = {94},
        pages = {94},
          doi = {10.1088/0004-637X/772/2/94},
archivePrefix = {arXiv},
       eprint = {1303.4824},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2013ApJ...772...94W},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{lyu16,
       author = {{Lyu}, Ming and {M{\'e}ndez}, Mariano and {Altamirano}, Diego and
         {Zhang}, Guobao},
        title = "{Millihertz quasi-periodic oscillations in 4U 1636-53 associated with bursts with positive convexity only}",
      journal = {\mnras},
     keywords = {accretion, accretion discs, stars: neutron, X-rays: binaries, X-rays: bursts, X-rays: individual: 4U 1636-53, Astrophysics - High Energy Astrophysical Phenomena},
         year = "2016",
        month = "Dec",
       volume = {463},
       number = {3},
        pages = {2358-2362},
          doi = {10.1093/mnras/stw2158},
archivePrefix = {arXiv},
       eprint = {1608.06973},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2016MNRAS.463.2358L},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{zha16,
       author = {{Zhang}, Guobao and {M{\'e}ndez}, Mariano and {Zamfir}, Michael and
         {Cumming}, Andrew},
        title = "{The link between coherent burst oscillations, burst spectral evolution and accretion state in 4U 1728-34}",
      journal = {\mnras},
     keywords = {stars: individual: 4U 1728-34, stars: neutron, X-rays: binaries, X-rays: bursts, Astrophysics - High Energy Astrophysical Phenomena},
         year = "2016",
        month = "Jan",
       volume = {455},
       number = {2},
        pages = {2004-2017},
          doi = {10.1093/mnras/stv2482},
archivePrefix = {arXiv},
       eprint = {1510.07213},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2016MNRAS.455.2004Z},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{mah16,
       author = {{Mahmoodifar}, Simin and {Strohmayer}, Tod},
        title = "{X-Ray Burst Oscillations: From Flame Spreading to the Cooling Wake}",
      journal = {\apj},
     keywords = {stars: neutron, stars: oscillations: including pulsations, X-rays: binaries, X-rays: bursts, Astrophysics - High Energy Astrophysical Phenomena, Astrophysics - Solar and Stellar Astrophysics, Nuclear Theory},
         year = "2016",
        month = "Feb",
       volume = {818},
       number = {1},
          eid = {93},
        pages = {93},
          doi = {10.3847/0004-637X/818/1/93},
archivePrefix = {arXiv},
       eprint = {1510.05005},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2016ApJ...818...93M},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{wor15,
       author = {{Worpel}, Hauke and {Galloway}, Duncan K. and {Price}, Daniel J.},
        title = "{Evidence for Enhanced Persistent Emission During Sub-Eddington Thermonuclear Bursts}",
      journal = {\apj},
     keywords = {accretion, accretion disks, stars: neutron, Astrophysics - High Energy Astrophysical Phenomena},
         year = "2015",
        month = "Mar",
       volume = {801},
       number = {1},
          eid = {60},
        pages = {60},
          doi = {10.1088/0004-637X/801/1/60},
archivePrefix = {arXiv},
       eprint = {1501.02070},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2015ApJ...801...60W},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{jai19,
       author = {{Jaisawal}, Gaurava K. and {Chenevez}, J{\'e}r{\^o}me and {Bult}, Peter and
         {in't Zand}, Jean J.~M. and {Galloway}, Duncan K. and
         {Strohmayer}, Tod E. and {G{\"u}ver}, Tolga and {Adkins}, Phillip and
         {Altamirano}, Diego and {Arzoumanian}, Zaven and {Chakrabarty}, Deepto and
         {Coopersmith}, Jonathan and {Gendreau}, Keith C. and
         {Guillot}, Sebastien and {Keek}, Laurens and {Ludlam}, Renee M. and
         {Malacaria}, Christian},
        title = "{NICER Observes a Secondary Peak in the Decay of a Thermonuclear Burst from 4U 1608-52}",
      journal = {\apj},
     keywords = {accretion, accretion disks, stars: individual: 4U 1608-52, stars: neutron, X-rays: binaries, X-rays: bursts, Astrophysics - High Energy Astrophysical Phenomena, Astrophysics - Solar and Stellar Astrophysics},
         year = "2019",
        month = "Sep",
       volume = {883},
       number = {1},
          eid = {61},
        pages = {61},
          doi = {10.3847/1538-4357/ab3a37},
archivePrefix = {arXiv},
       eprint = {1908.03373},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2019ApJ...883...61J},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@article{sch01,
  title = {End Point of the $\mathit{rp}$ Process on Accreting Neutron Stars},
  author = {Schatz, H. and Aprahamian, A. and Barnard, V. and Bildsten, L. and Cumming, A. and Ouellette, M. and Rauscher, T. and Thielemann, F.-K. and Wiescher, M.},
  journal = {Phys. Rev. Lett.},
  volume = {86},
  issue = {16},
  pages = {3471--3474},
  numpages = {0},
  year = {2001},
  month = {Apr},
  publisher = {American Physical Society},
  doi = {10.1103/PhysRevLett.86.3471},
  url = {https://link.aps.org/doi/10.1103/PhysRevLett.86.3471}
}

@ARTICLE{cas14,
       author = {{Casares}, J. and {Jonker}, P.~G.},
        title = "{Mass Measurements of Stellar and Intermediate-Mass Black Holes}",
      journal = {\ssr},
     keywords = {Black holes, X-ray binaries, Accretion disks, Astrophysics - High Energy Astrophysical Phenomena, Astrophysics - Astrophysics of Galaxies},
         year = "2014",
        month = "Sep",
       volume = {183},
       number = {1-4},
        pages = {223-252},
          doi = {10.1007/s11214-013-0030-6},
archivePrefix = {arXiv},
       eprint = {1311.5118},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2014SSRv..183..223C},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{pat12,
       author = {{Patruno}, A. and {Watts}, A.~L.},
        title = "{Accreting Millisecond X-Ray Pulsars}",
      journal = {arXiv e-prints},
     keywords = {Astrophysics - High Energy Astrophysical Phenomena},
         year = "2012",
        month = "Jun",
          eid = {arXiv:1206.2727},
        pages = {arXiv:1206.2727},
archivePrefix = {arXiv},
       eprint = {1206.2727},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2012arXiv1206.2727P},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{tet18,
       author = {{Tetarenko}, A.~J. and {Bahramian}, A. and {Wijnands}, R. and
         {Heinke}, C.~O. and {Maccarone}, T.~J. and {Miller-Jones}, J.~C.~A. and
         {Strader}, J. and {Chomiuk}, L. and {Degenaar}, N. and
         {Sivakoff}, G.~R. and {Altamirano}, D. and {Deller}, A.~T. and
         {Kennea}, J.~A. and {Li}, K.~L. and {Plotkin}, R.~M. and
         {Russell}, T.~D. and {Shaw}, A.~W.},
        title = "{A Radio Frequency Study of the Accreting Millisecond X-ray Pulsar, IGR J16597-3704, in the Globular Cluster NGC 6256}",
      journal = {\apj},
     keywords = {globular clusters: individual: NGC 6256, ISM: jets and outflows, radio continuum: stars, stars: individual: IGR J16597─3704, stars: neutron, X-rays: binaries, Astrophysics - High Energy Astrophysical Phenomena},
         year = "2018",
        month = "Feb",
       volume = {854},
       number = {2},
          eid = {125},
        pages = {125},
          doi = {10.3847/1538-4357/aaa95a},
archivePrefix = {arXiv},
       eprint = {1801.05778},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2018ApJ...854..125T},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INPROCEEDINGS{geh04,
       author = {{Gehrels}, N.},
        title = "{The Swift Gamma-Ray Burst Mission}",
         year = "2004",
       booktitle = {ESA Special Publication: 5th \textit{INTEGRAL} Workshop on the \textit{INTEGRAL} Universe},
       volume = {552},
        month = "Oct",
        pages = {777},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2004ESASP.552..777G},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}  %series%    series = {ESA Special Publication},     editor = {{Schoenfelder}, V. and {Lichti}, G. and {Winkler}, C.},



@INPROCEEDINGS{bur03,
       author = {{Burrows}, David N. and {Hill}, Joanne E. and {Nousek}, John A. and
         {Wells}, Alan A. and {Short}, Alexander T. and {Ambrosi}, Richard M. and
         {Chincarini}, Guido and {Citterio}, Oberto and {Tagliaferri}, G.},
        title = "{Swift x-ray telescope (XRT)}",
    booktitle = {\procspie},
         year = "2003",
       volume = {4851},
        pages = {1320-1325},
          doi = {10.1117/12.461279},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2003SPIE.4851.1320B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}      % series = {SPIE Conference Series},       editor = {{Truemper}, Joachim E. and {Tananbaum}, Harvey D.},



@ARTICLE{mat09,
       author = {{Matsuoka}, Masaru and {Kawasaki}, Kazuyoshi and {Ueno}, Shiro and
         {Tomida}, Hiroshi and {Kohama}, Mitsuhiro and {Suzuki}, Motoko and
         {Adachi}, Yasuki and {Ishikawa}, Masaki and {Mihara}, Tatehiro and
         {Sugizaki}, Mutsumi and {Isobe}, Naoki and {Nakagawa}, Yujin and
         {Tsunemi}, Hiroshi and {Miyata}, Emi and {Kawai}, Nobuyuki and
         {Kataoka}, Jun and {Morii}, Mikio and {Yoshida}, Atsumasa and
         {Negoro}, Hitoshi and {Nakajima}, Motoki and {Ueda}, Yoshihiro and
         {Chujo}, Hirotaka and {Yamaoka}, Kazutaka and {Yamazaki}, Osamu and
         {Nakahira}, Satoshi and {You}, Tetsuya and {Ishiwata}, Ryoji and
         {Miyoshi}, Sho and {Eguchi}, Satoshi and {Hiroi}, Kazuo and
         {Katayama}, Haruyoshi and {Ebisawa}, Ken},
        title = "{The MAXI Mission on the ISS: Science and Instruments for Monitoring All-Sky X-Ray Images}",
      journal = {\pasj},
     keywords = {catalogs: X-ray source catalogue, instrumentation: All Sky Monitor (ASM), stars: X-ray novae, stars: X-ray transients, X-ray: AGN, X-ray: GRB, Astrophysics - Instrumentation and Methods for Astrophysics, Astrophysics - High Energy Astrophysical Phenomena},
         year = "2009",
        month = "Oct",
       volume = {61},
        pages = {999},
          doi = {10.1093/pasj/61.5.999},
archivePrefix = {arXiv},
       eprint = {0906.0631},
 primaryClass = {astro-ph.IM},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2009PASJ...61..999M},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{mih11,
       author = {{Mihara}, Tatehiro and {Nakajima}, Motoki and {Sugizaki}, Mutsumi and
         {Serino}, Motoko and {Matsuoka}, Masaru and {Kohama}, Mitsuhiro and
         {Kawasaki}, Kazuyoshi and {Tomida}, Hiroshi and {Ueno}, Shiro and
         {Kawai}, Nobuyuki and {Kataoka}, Jun and {Morii}, Mikio and
         {Yoshida}, Atsumasa and {Yamaoka}, Kazutaka and {Nakahira}, Satoshi and
         {Negoro}, Hitoshi and {Isobe}, Naoki and {Yamauchi}, Makoto and
         {Sakurai}, Ikuya},
        title = "{Gas Slit Camera (GSC) onboard MAXI on ISS}",
      journal = {\pasj},
     keywords = {Astrophysics - Instrumentation and Methods for Astrophysics},
         year = "2011",
        month = "Nov",
       volume = {63},
        pages = {S623-S634},
          doi = {10.1093/pasj/63.sp3.S623},
archivePrefix = {arXiv},
       eprint = {1103.4224},
 primaryClass = {astro-ph.IM},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2011PASJ...63S.623M},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@MISC{heasoft,
       author = {HEASARC},
        title = "{HEAsoft: Unified Release of FTOOLS and XANADU}",
     keywords = {Software, NASA},
         year = "2014",
        month = "Aug",
          eid = {ascl:1408.004},
        pages = {ascl:1408.004},
archivePrefix = {ascl},
       eprint = {1408.004},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2014ascl.soft08004N},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}%Nasa High Energy Astrophysics Science Archive Research Center

@ARTICLE{rxte,
       author = {{Bradt}, H.~V. and {Rothschild}, R.~E. and {Swank}, J.~H.},
        title = "{X-ray timing explorer mission}",
      journal = {\aaps},
     keywords = {Cosmology, Sky Surveys (Astronomy), X Ray Astronomy, X Ray Timing Explorer, Active Galactic Nuclei, Astronomical Observatories, Data Processing, Neutron Stars, Proportional Counters, Spaceborne Astronomy, X Ray Sources, Astronomy},
         year = 1993,
        month = jan,
       volume = {97},
       number = {1},
        pages = {355-360},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1993A&AS...97..355B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{xmm,
       author = {{Str{\"u}der}, L. and {Briel}, U. and {Dennerl}, K. and {Hartmann}, R. and
         {Kendziorra}, E. and {Meidinger}, N. and {Pfeffermann}, E. and
         {Reppin}, C. and {Aschenbach}, B. and {Bornemann}, W. and
         {Br{\"a}uninger}, H. and {Burkert}, W. and {Elender}, M. and
         {Freyberg}, M. and {Haberl}, F. and {Hartner}, G. and {Heuschmann}, F. and
         {Hippmann}, H. and {Kastelic}, E. and {Kemmer}, S. and
         {Kettenring}, G. and {Kink}, W. and {Krause}, N. and {M{\"u}ller}, S. and
         {Oppitz}, A. and {Pietsch}, W. and {Popp}, M. and {Predehl}, P. and
         {Read}, A. and {Stephan}, K.~H. and {St{\"o}tter}, D. and
         {Tr{\"u}mper}, J. and {Holl}, P. and {Kemmer}, J. and {Soltau}, H. and
         {St{\"o}tter}, R. and {Weber}, U. and {Weichert}, U. and
         {von Zanthier}, C. and {Carathanassis}, D. and {Lutz}, G. and
         {Richter}, R.~H. and {Solc}, P. and {B{\"o}ttcher}, H. and
         {Kuster}, M. and {Staubert}, R. and {Abbey}, A. and {Holland}, A. and
         {Turner}, M. and {Balasini}, M. and {Bignami}, G.~F. and
         {La Palombara}, N. and {Villa}, G. and {Buttler}, W. and {Gianini}, F. and
         {Lain{\'e}}, R. and {Lumb}, D. and {Dhez}, P.},
        title = "{The European Photon Imaging Camera on XMM-Newton: The pn-CCD camera}",
      journal = {\aap},
     keywords = {XMM-NEWTON, BACK ILLUMINATED PN-CCDS, RADIATION HARDNESS, ENERGY RESOLUTION, QUANTUM EFFICIENCY, PARTICLE AND FLOURESCENCE BACKGROUND},
         year = 2001,
        month = jan,
       volume = {365},
        pages = {L18-L26},
          doi = {10.1051/0004-6361:20000066},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2001A&A...365L..18S},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{van78,
       author = {{van Paradijs}, J.},
        title = "{Average properties of X-ray burst sources}",
      journal = {\nat},
     keywords = {Astronomical Models, Luminous Intensity, X Ray Astronomy, X Ray Sources, Black Body Radiation, Black Holes (Astronomy), Bursts, Hydrogen Clouds, Interstellar Gas, Neutron Stars, Pulsed Radiation, Astrophysics},
         year = 1978,
        month = aug,
       volume = {274},
       number = {5672},
        pages = {650-653},
          doi = {10.1038/274650a0},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1978Natur.274..650V},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{wil00,
       author = {{Wilms}, J. and {Allen}, A. and {McCray}, R.},
        title = "{On the Absorption of X-Rays in the Interstellar Medium}",
      journal = {\apj},
     keywords = {Atomic Data, ISM: Dust, Extinction, ISM: Abundances, X-Rays: ISM, Astrophysics},
         year = 2000,
        month = oct,
       volume = {542},
       number = {2},
        pages = {914-924},
          doi = {10.1086/317016},
archivePrefix = {arXiv},
       eprint = {astro-ph/0008425},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2000ApJ...542..914W},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{bul18,
       author = {{Bult}, Peter and {Arzoumanian}, Zaven and {Cackett}, Edward M. and
         {Chakrabarty}, Deepto and {Gendreau}, Keith C. and
         {Guillot}, Sebastien and {Homan}, Jeroen and {Jaisawal}, Gaurava K. and
         {Keek}, Laurens and {Kenyon}, Steve and {Lamb}, Frederick K. and
         {Ludlam}, Renee and {Mahmoodifar}, Simin and {Markwardt}, Craig and
         {Miller}, Jon M. and {Prigozhin}, Gregory and {Soong}, Yang and
         {Strohmayer}, Tod E. and {Uttley}, Phil},
        title = "{A NICER Look at the Aql X-1 Hard State}",
      journal = {\apjl},
     keywords = {accretion, accretion disks, stars: neutron, X-rays: binaries, X-rays: individual: Aql X-1, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2018,
        month = may,
       volume = {859},
       number = {1},
          eid = {L1},
        pages = {L1},
          doi = {10.3847/2041-8213/aac2e2},
archivePrefix = {arXiv},
       eprint = {1805.06850},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2018ApJ...859L...1B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{kee12,
       author = {{Keek}, L. and {Heger}, A. and {in't Zand}, J.~J.~M.},
        title = "{Superburst Models for Neutron Stars with Hydrogen- and Helium-rich Atmospheres}",
      journal = {\apj},
     keywords = {accretion, accretion disks, methods: numerical, nuclear reactions, nucleosynthesis, abundances, stars: neutron, X-rays: binaries, X-rays: bursts, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2012,
        month = jun,
       volume = {752},
       number = {2},
          eid = {150},
        pages = {150},
          doi = {10.1088/0004-637X/752/2/150},
archivePrefix = {arXiv},
       eprint = {1204.1343},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2012ApJ...752..150K},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{nustar,
       author = {{Harrison}, Fiona A. and {Craig}, William W. and {Christensen}, Finn E. and
         {Hailey}, Charles J. and {Zhang}, William W. and {Boggs}, Steven E. and
         {Stern}, Daniel and {Cook}, W. Rick and {Forster}, Karl and
         {Giommi}, Paolo and {Grefenstette}, Brian W. and {Kim}, Yunjin and
         {Kitaguchi}, Takao and {Koglin}, Jason E. and {Madsen}, Kristin K. and
         {Mao}, Peter H. and {Miyasaka}, Hiromasa and {Mori}, Kaya and
         {Perri}, Matteo and {Pivovaroff}, Michael J. and {Puccetti}, Simonetta and
         {Rana}, Vikram R. and {Westergaard}, Niels J. and {Willis}, Jason and
         {Zoglauer}, Andreas and {An}, Hongjun and {Bachetti}, Matteo and
         {Barri{\`e}re}, Nicolas M. and {Bellm}, Eric C. and {Bhalerao}, Varun and
         {Brejnholt}, Nicolai F. and {Fuerst}, Felix and {Liebe}, Carl C. and
         {Markwardt}, Craig B. and {Nynka}, Melania and {Vogel}, Julia K. and
         {Walton}, Dominic J. and {Wik}, Daniel R. and {Alexander}, David M. and
         {Cominsky}, Lynn R. and {Hornschemeier}, Ann E. and {Hornstrup}, Allan and
         {Kaspi}, Victoria M. and {Madejski}, Greg M. and {Matt}, Giorgio and
         {Molendi}, Silvano and {Smith}, David M. and {Tomsick}, John A. and
         {Ajello}, Marco and {Ballantyne}, David R. and {Balokovi{\'c}}, Mislav and
         {Barret}, Didier and {Bauer}, Franz E. and {Blandford}, Roger D. and
         {Brandt}, W. Niel and {Brenneman}, Laura W. and {Chiang}, James and
         {Chakrabarty}, Deepto and {Chenevez}, Jerome and {Comastri}, Andrea and
         {Dufour}, Francois and {Elvis}, Martin and {Fabian}, Andrew C. and
         {Farrah}, Duncan and {Fryer}, Chris L. and {Gotthelf}, Eric V. and
         {Grindlay}, Jonathan E. and {Helfand}, David J. and {Krivonos}, Roman and
         {Meier}, David L. and {Miller}, Jon M. and {Natalucci}, Lorenzo and
         {Ogle}, Patrick and {Ofek}, Eran O. and {Ptak}, Andrew and
         {Reynolds}, Stephen P. and {Rigby}, Jane R. and
         {Tagliaferri}, Gianpiero and {Thorsett}, Stephen E. and
         {Treister}, Ezequiel and {Urry}, C. Megan},
        title = "{The Nuclear Spectroscopic Telescope Array (NuSTAR) High-energy X-Ray Mission}",
      journal = {\apj},
     keywords = {space vehicles: instruments, X-rays: general, Astrophysics - Instrumentation and Methods for Astrophysics, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2013,
        month = jun,
       volume = {770},
       number = {2},
          eid = {103},
        pages = {103},
          doi = {10.1088/0004-637X/770/2/103},
archivePrefix = {arXiv},
       eprint = {1301.7307},
 primaryClass = {astro-ph.IM},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2013ApJ...770..103H},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{kee18,
       author = {{Keek}, L. and {Arzoumanian}, Z. and {Bult}, P. and {Cackett}, E.~M. and
         {Chakrabarty}, D. and {Chenevez}, J. and {Fabian}, A.~C. and
         {Gendreau}, K.~C. and {Guillot}, S. and {G{\"u}ver}, T. and
         {Homan}, J. and {Jaisawal}, G.~K. and {Lamb}, F.~K. and
         {Ludlam}, R.~M. and {Mahmoodifar}, S. and {Markwardt}, C.~B. and
         {Miller}, J.~M. and {Prigozhin}, G. and {Soong}, Y. and
         {Strohmayer}, T.~E. and {Wolff}, M.~T.},
        title = "{NICER Observes the Effects of an X-Ray Burst on the Accretion Environment in Aql X-1}",
      journal = {\apjl},
     keywords = {accretion, accretion disks, stars: individual: Aql X-1, stars: neutron, X-rays: binaries, X-rays: bursts, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2018,
        month = mar,
       volume = {855},
       number = {1},
          eid = {L4},
        pages = {L4},
          doi = {10.3847/2041-8213/aab104},
archivePrefix = {arXiv},
       eprint = {1808.06441},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2018ApJ...855L...4K},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{deg18,
       author = {{Degenaar}, Nathalie and {Ballantyne}, David R. and {Belloni}, Tomaso and
         {Chakraborty}, Manoneeta and {Chen}, Yu-Peng and {Ji}, Long and
         {Kretschmar}, Peter and {Kuulkers}, Erik and {Li}, Jian and
         {Maccarone}, Thomas J. and {Malzac}, Julien and {Zhang}, Shu and
         {Zhang}, Shuang-Nan},
        title = "{Accretion Disks and Coronae in the X-Ray Flashlight}",
      journal = {\ssr},
     keywords = {Accretion, accretion disks, Stars: coronae, Stars: jets, Stars: neutron, X-rays: binaries, X-rays: bursts, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2018,
        month = feb,
       volume = {214},
       number = {1},
          eid = {15},
        pages = {15},
          doi = {10.1007/s11214-017-0448-3},
archivePrefix = {arXiv},
       eprint = {1711.06272},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2018SSRv..214...15D},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{int17,
       author = {{in't Zand}, J.~J.~M. and others},
        title = "{Neutron star cooling and the rp process in thermonuclear X-ray bursts}",
      journal = {\aap},
     keywords = {X-rays: binaries, X-rays: bursts, stars: neutron, nuclear reactions, nucleosynthesis, abundances, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2017,
        month = oct,
       volume = {606},
          eid = {A130},
        pages = {A130},
          doi = {10.1051/0004-6361/201731281},
archivePrefix = {arXiv},
       eprint = {1708.08644},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2017A&A...606A.130I},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}%{Visser}, M.~E.~B. and {Galloway}, D.~K. and {Chenevez}, J. and {Keek}, L. and {Kuulkers}, E. and {S{\'a}nchez-Fern{\'a}ndez}, C. and {W{\"o}rpel}, H.

@ARTICLE{bha06,
       author = {{Bhattacharyya}, Sudip and {Strohmayer}, Tod E.},
        title = "{A Non-PRE Double-peaked Burst from 4U 1636-536: Evidence of Burning Front Propagation}",
      journal = {\apjl},
     keywords = {Accretion, Accretion Disks, Relativity, Stars: Neutron, X-Rays: Binaries, X-Rays: Bursts, X-rays: individual (4U 1636-536), Astrophysics},
         year = 2006,
        month = jan,
       volume = {636},
       number = {2},
        pages = {L121-L124},
          doi = {10.1086/500199},
archivePrefix = {arXiv},
       eprint = {astro-ph/0509369},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2006ApJ...636L.121B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{bha06b,
       author = {{Bhattacharyya}, Sudip and {Strohmayer}, Tod E.},
        title = "{Signature of Temporary Burning Front Stalling from a Non-Photospheric Radius Expansion Double-peaked Burst}",
      journal = {\apjl},
     keywords = {Accretion, Accretion Disks, Relativity, Stars: Neutron, X-Rays: Binaries, X-Rays: Bursts, X-rays: individual (4U 1636-536), Astrophysics},
         year = 2006,
        month = apr,
       volume = {641},
       number = {1},
        pages = {L53-L56},
          doi = {10.1086/503768},
archivePrefix = {arXiv},
       eprint = {astro-ph/0603436},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2006ApJ...641L..53B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{jah06,
       author = {{Jahoda}, Keith and others},
        title = "{Calibration of the Rossi X-Ray Timing Explorer Proportional Counter Array}",
      journal = {\apjs},
     keywords = {Instrumentation: Detectors, Space Vehicles: Instruments, Astrophysics},
         year = 2006,
        month = apr,
       volume = {163},
       number = {2},
        pages = {401-423},
          doi = {10.1086/500659},
archivePrefix = {arXiv},
       eprint = {astro-ph/0511531},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2006ApJS..163..401J},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
} %{Markwardt}, Craig B. and {Radeva}, Yana and {Rots}, Arnold H. and {Stark}, Michael J. and {Swank}, Jean H. and {Strohmayer}, Tod E. and {Zhang}, William

@ARTICLE{wat12,
       author = {{Watts}, Anna L.},
        title = "{Thermonuclear Burst Oscillations}",
      journal = {\araa},
     keywords = {Astrophysics - High Energy Astrophysical Phenomena},
         year = 2012,
        month = sep,
       volume = {50},
        pages = {609-640},
          doi = {10.1146/annurev-astro-040312-132617},
archivePrefix = {arXiv},
       eprint = {1203.2065},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2012ARA&A..50..609W},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{int03,
       author = {{in't Zand}, J.~J.~M. and {Strohmayer}, T.~E. and {Markwardt}, C.~B. and
         {Swank}, J.},
        title = "{A peculiar type-I X-ray burst from GRS 1747-312}",
      journal = {\aap},
     keywords = {accretion, accretion disks, globular clusters: individual: Terzan 6, X-rays: binaries, X-rays: bursts, X-rays: individuals: GRS 1747-312, Astrophysics},
         year = 2003,
        month = oct,
       volume = {409},
        pages = {659-663},
          doi = {10.1051/0004-6361:20031042},
archivePrefix = {arXiv},
       eprint = {astro-ph/0307044},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2003A&A...409..659I},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{str02,
       author = {{Strohmayer}, Tod E. and {Markwardt}, Craig B.},
        title = "{Evidence for a Millisecond Pulsar in 4U 1636-53 during a Superburst}",
      journal = {\apj},
     keywords = {Stars: Binaries: General, Stars: Individual: Alphanumeric: 4U 1636-53, Stars: Neutron, Stars: Rotation, X-Rays: Bursts, X-Rays: Stars, Astrophysics},
         year = 2002,
        month = sep,
       volume = {577},
       number = {1},
        pages = {337-345},
          doi = {10.1086/342152},
archivePrefix = {arXiv},
       eprint = {astro-ph/0205435},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2002ApJ...577..337S},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{kuu04,
       author = {{Kuulkers}, Erik},
        title = "{The observers' view of (very) long X-ray bursts: they are super!}",
      journal = {Nuclear Physics B Proceedings Supplements},
     keywords = {Astrophysics},
         year = 2004,
        month = jun,
       volume = {132},
        pages = {466-475},
          doi = {10.1016/j.nuclphysbps.2004.04.081},
archivePrefix = {arXiv},
       eprint = {astro-ph/0310402},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2004NuPhS.132..466K},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{bha07,
       author = {{Bhattacharyya}, Sudip and {Strohmayer}, Tod E.},
        title = "{An Unusual Precursor Burst with Oscillations from SAX J1808.4-3658}",
      journal = {\apj},
     keywords = {Methods: Data Analysis, Stars: Neutron, Techniques: Miscellaneous, X-Rays: Binaries, X-Rays: Bursts, X-rays: individual (SAX J1808.4-3658), Astrophysics},
         year = 2007,
        month = feb,
       volume = {656},
       number = {1},
        pages = {414-419},
          doi = {10.1086/510359},
archivePrefix = {arXiv},
       eprint = {astro-ph/0608404},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2007ApJ...656..414B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{zha09,
       author = {{Zhang}, Guobao and others},
        title = "{A very rare triple-peaked type-I X-ray burst in the low-mass X-ray binary 4U 1636-53}",
      journal = {\mnras},
     keywords = {stars: individual: 4U 1636-53, stars: neutron, X-rays: binaries, X-rays: bursts, Astrophysics - High Energy Astrophysical Phenomena, Astrophysics - Solar and Stellar Astrophysics},
         year = 2009,
        month = sep,
       volume = {398},
       number = {1},
        pages = {368-374},
          doi = {10.1111/j.1365-2966.2009.15148.x},
archivePrefix = {arXiv},
       eprint = {0905.4809},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2009MNRAS.398..368Z},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}%{M{\'e}ndez}, Mariano and {Altamirano}, Diego and {Belloni}, Tomaso M. and {Homan}, Jeroen

@ARTICLE{wat07,
       author = {{Watts}, A.~L. and {Maurer}, I.},
        title = "{Accretion rate and the occurrence of multi-peaked X-ray bursts}",
      journal = {\aap},
     keywords = {binaries: general, stars: individual: 4U 1636-536, stars:, neutron, stars: rotation, X-rays: bursts, X-rays: stars, Astrophysics},
         year = 2007,
        month = may,
       volume = {467},
       number = {2},
        pages = {L33-L36},
          doi = {10.1051/0004-6361:20077326},
archivePrefix = {arXiv},
       eprint = {astro-ph/0703726},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2007A&A...467L..33W},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{coo07,
       author = {{Cooper}, Randall L. and {Narayan}, Ramesh},
        title = "{The Latitude of Type I X-Ray Burst Ignition on Rapidly Rotating Neutron Stars}",
      journal = {\apjl},
     keywords = {Accretion, Accretion Disks, Stars: Neutron, X-Rays: Binaries, X-Rays: Bursts, Astrophysics},
         year = 2007,
        month = mar,
       volume = {657},
       number = {1},
        pages = {L29-L32},
          doi = {10.1086/513077},
archivePrefix = {arXiv},
       eprint = {astro-ph/0701708},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2007ApJ...657L..29C},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{van86,
       author = {{van Paradijs}, J. and others},
        title = "{A unique triple-peaked type-1 X-ray burst from 4U/MXB 1636-53.}",
      journal = {\mnras},
     keywords = {Energy Dissipation, Neutron Stars, Spaceborne Astronomy, Spectral Line Width, Stellar Spectrophotometry, X Ray Spectra, Bursts, Exosat Satellite, Spectrum Analysis, Astrophysics},
         year = 1986,
        month = aug,
       volume = {221},
        pages = {617-623},
          doi = {10.1093/mnras/221.3.617},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1986MNRAS.221..617V},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}%{Sztajno}, M. and {Lewin}, W.~H.~G. and {Trumper}, J. and {Vacca}, W.~D. and {van der Klis}, M.

@ARTICLE{spi02,
       author = {{Spitkovsky}, Anatoly and {Levin}, Yuri and {Ushomirsky}, Greg},
        title = "{Propagation of Thermonuclear Flames on Rapidly Rotating Neutron Stars: Extreme Weather during Type I X-Ray Bursts}",
      journal = {\apj},
     keywords = {Accretion, Accretion Disks, Hydrodynamics, Instabilities, Nuclear Reactions, Nucleosynthesis, Abundances, Stars: Neutron, X-Rays: Bursts, Astrophysics},
         year = 2002,
        month = feb,
       volume = {566},
       number = {2},
        pages = {1018-1038},
          doi = {10.1086/338040},
archivePrefix = {arXiv},
       eprint = {astro-ph/0108074},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2002ApJ...566.1018S},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{lam09,
       author = {{Lamb}, Frederick K. and others},
        title = "{Origin of Intermittent Accretion-Powered X-ray Oscillations in Neutron Stars with Millisecond Spin Periods}",
      journal = {\apjl},
     keywords = {pulsars: general, stars: neutron, stars: rotation, X-rays: bursts, X-rays: stars, Astrophysics},
         year = 2009,
        month = nov,
       volume = {705},
       number = {1},
        pages = {L36-L39},
          doi = {10.1088/0004-637X/705/1/L36},
archivePrefix = {arXiv},
       eprint = {0809.4016},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2009ApJ...705L..36L},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}%{Boutloukos}, Stratos and {Van Wassenhove}, Sandor and {Chamberlain}, Robert T. and {Lo}, Ka Ho and {Miller}, M. Coleman}

@ARTICLE{lam09b,
       author = {{Lamb}, Frederick K. and others},
        title = "{A Model for the Waveform Behavior of Accreting Millisecond X-Ray Pulsars: Nearly Aligned Magnetic Fields and Moving Emission Regions}",
      journal = {\apj},
     keywords = {pulsars: general, stars: neutron, stars: rotation, X-rays: bursts, X-rays: stars, Astrophysics},
         year = 2009,
        month = nov,
       volume = {706},
       number = {1},
        pages = {417-435},
          doi = {10.1088/0004-637X/706/1/417},
archivePrefix = {arXiv},
       eprint = {0808.4159},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2009ApJ...706..417L},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}%{Boutloukos}, Stratos and {Van Wassenhove}, Sandor and {Chamberlain}, Robert T. and {Lo}, Ka Ho and {Clare}, Alexander and {Yu}, Wenfei and {Miller}, M. Coleman



@ARTICLE{kee14,
       author = {{Keek}, L. and {Ballantyne}, D.~R. and {Kuulkers}, E. and
         {Strohmayer}, T.~E.},
        title = "{X-Raying an Accretion Disk in Realtime: The Evolution of Ionized Reflection during a Superburst from 4U 1636-536}",
      journal = {\apjl},
     keywords = {accretion, accretion disks, stars: individual: 4U 1636-536, stars: neutron, X-rays: binaries, X-rays: bursts, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2014,
        month = dec,
       volume = {797},
       number = {2},
          eid = {L23},
        pages = {L23},
          doi = {10.1088/2041-8205/797/2/L23},
archivePrefix = {arXiv},
       eprint = {1410.5434},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2014ApJ...797L..23K},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{lyu15,
       author = {{Lyu}, Ming and {M{\'e}ndez}, Mariano and {Zhang}, Guobao and {Keek}, L.},
        title = "{Spectral and timing analysis of the mHz QPOs in the neutron-star low-mass X-ray binary 4U 1636-53}",
      journal = {\mnras},
     keywords = {accretion, accretion discs, stars: neutron, X-rays: binaries, X-rays: individual: 4U 1636-53, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2015,
        month = nov,
       volume = {454},
       number = {1},
        pages = {541-549},
          doi = {10.1093/mnras/stv1971},
archivePrefix = {arXiv},
       eprint = {1508.06256},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2015MNRAS.454..541L},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{boi07,
       author = {{Boirin}, L. and {Keek}, L. and {M{\'e}ndez}, M. and {Cumming}, A. and
         {in't Zand}, J.~J.~M. and {Cottam}, J. and {Paerels}, F. and
         {Lewin}, W.~H.~G.},
        title = "{Discovery of X-ray burst triplets in EXO 0748-676}",
      journal = {\aap},
     keywords = {X-rays: binaries, X-rays: bursts, X-rays: individuals: EXO 0748-676, Astrophysics},
         year = 2007,
        month = apr,
       volume = {465},
       number = {2},
        pages = {559-573},
          doi = {10.1051/0004-6361:20066204},
archivePrefix = {arXiv},
       eprint = {astro-ph/0701575},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2007A&A...465..559B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{gal20,
       author = {{Galloway}, Duncan K. and {in't Zand}, Jean and
         {Chenevez}, J{\'e}r{\^o}me and {W{\"o}rpel}, Hauke and {Keek}, Laurens and
         {Ootes}, Laura and {Watts}, Anna L. and {Gisler}, Luis and
         {Sanchez-Fernandez}, Celia and {Kuulkers}, Erik},
        title = "{The Multi-INstrument Burst ARchive (MINBAR)}",
      journal = {\apjs},
     keywords = {X-ray bursts, X-ray bursters, X-ray transient sources, Catalogs, Astrophysical explosive burning, Neutron stars, Nuclear astrophysics, 1814, 1813, 1852, 205, 100, 1108, 1129, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2020,
        month = aug,
       volume = {249},
       number = {2},
          eid = {32},
        pages = {32},
          doi = {10.3847/1538-4365/ab9f2e},
archivePrefix = {arXiv},
       eprint = {2003.00685},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2020ApJS..249...32G},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}











%"{New views of thermonuclear bursts}",
@INBOOK{str03,
       author = {{Strohmayer}, Tod and {Bildsten}, Lars},
              title = "{In \textit{Compact Stellar X-ray Sources}}",
     keywords = {Accretion, Neutron Stars, X-Ray Bursts},
    booktitle = {In: Compact stellar X-ray sources. Edited by Walter Lewin \&amp; Michiel van der Klis. Cambridge Astrophysics Series, No. 39.},
         year = "2003",
       volume = {39},
        pages = {113-156},
        publisher = "Cambridge University Press",
        archivePrefix = {arXiv},
       eprint = {astro-ph/0301544},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2006csxs.book..113S},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

%doi="10.2277/0521826594",
%"{Rapid X-ray Variability}",
@INBOOK{vdk06,
       author = {{van der Klis}, M.},
              title = "{In \textit{Compact Stellar X-ray Sources}}",
     keywords = {X-rays, binaries, neutron stars, black holes, QPO, Accretion, X-Ray Binaries, X-Ray Variability},
    booktitle = {Compact stellar X-ray sources},
         year = "2006",
       volume = {39},
        pages = {39-112},
             publisher = "Cambridge University Press",
        archivePrefix = {arXiv},
       eprint = {astro-ph/0410551},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2006csxs.book...39V},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
 %title = "{Accreting Neutron Stars and Black Holes: A Decade of Discoveries}",
@INBOOK{psa04,
       author = {{Psaltis}, Dimitrios},
       title = "{In \textit{Compact Stellar X-ray Sources}}",
       booktitle = {In: Compact stellar X-ray sources. Edited by Walter Lewin \&amp; Michiel van der Klis. Cambridge Astrophysics Series, No. 39.},
     keywords = {Astrophysics},
         year = "2004",
        month = "Oct",
       volume = {39},
     publisher = "Cambridge University Press",
        pages = {1-42},
archivePrefix = {arXiv},
       eprint = {astro-ph/0410536},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2004astro.ph.10536P},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
% title = "{Formation and evolution of compact stellar X-ray sources}",
@INBOOK{tauris2006,
       author = {{Tauris}, T.~M. and {van den Heuvel}, E.~P.~J.},
       title = "{In \textit{Compact Stellar X-ray Sources}}",
     keywords = {Stellar X-Ray Sources, Formation, Evolution, Astrophysics},
    booktitle = {In: Compact stellar X-ray sources. Edited by Walter Lewin \&amp; Michiel van der Klis. Cambridge Astrophysics Series, No. 39.},
         year = "2006",
       volume = {39},
        pages = {623-665},
        publisher = "Cambridge University Press",       
        archivePrefix = {arXiv},
       eprint = {astro-ph/0303456},
    primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2006csxs.book..623T},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

%title = "{Optical and ultraviolet observations of X-ray binaries.}",
@INBOOK{vpmc,
       author = {{van Paradijs}, J. and {McClintock}, J.~E.},
        title = {In \textit{X-ray Binaries}},
     keywords = {X-Ray Binaries: UV Radiation, X-Ray Binaries: Light Curves, X-Ray Binaries: Spectra, X-Ray Binaries: Black Holes, X-Ray Binaries: Magellanic Clouds},
    booktitle = {X-ray Binaries},
         year = "1995",
        month = "Jan",
        pages = {58-125},
        publisher = "Cambridge University Press",       
       adsurl = {https://ui.adsabs.harvard.edu/abs/1995xrbi.nasa...58V},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
